S-Type and P-Type Habitability in Stellar Binary Systems: A Comprehensive Approach. I. Method and Applications

A comprehensive approach is provided to the study of both S-type and P-type habitability in stellar binary systems, which in principle can also be expanded to systems of higher order. P-type orbits occur when the planet orbits both binary components, whereas in case of S-type orbits the planet orbits only one of the binary components with the second component considered a perturbator. The selected approach encapsulates a variety of different aspects, which include: (1) The consideration of a joint constraint including orbital stability and a habitable environment for a putative system planet through the stellar radiative energy fluxes ("radiative habitable zone"; RHZ) needs to be met. (2) The treatment of conservative, general and extended zones of habitability for the various systems as defined for the Solar System and beyond. (3) The providing of a combined formalism for the assessment of both S-type and P-type habitability; in particular, mathematical criteria are presented for which kind of system S-type and P-type habitability is realized. (4) Applications of the attained theoretical approach to standard (theoretical) main-sequence stars. In principle, five different cases of habitability are identified, which are: S-type and P-type habitability provided by the full extent of the RHZs; habitability, where the RHZs are truncated by the additional constraint of planetary orbital stability (referred to as ST and PT-type, respectively); and cases of no habitability at all. Regarding the treatment of planetary orbital stability, we utilize the formulae of Holman & Wiegert (1999) [AJ 117, 621], as also used by previous studies. In this work we focus on binary systems in circular orbits. Future applications will also consider binary systems in elliptical orbits and provide thorough comparisons to other methods and results given in the literature.

==> NewAASTeX.txt <==
From: The University of Chicago Press [apj-help@mss.uchicago.edu]
Sent: Wednesday, February 04, 2004 3:00 PM
To: cuntz@uta.edu
Subject: Update: AAS Journals Submission Guidelines


AASTEX v5.2 NOW AVAILABLE

The American Astronomical Society and the University of Chicago
Press are pleased to introduce AASTeX v5.2. Authors are strongly
encouraged to use this new version of AASTeX for all subsequent
manuscript preparation for the ApJ, the ApJ Letters, the ApJ
Supplements, and the AJ. This is the first major upgrade of AASTeX
in four years and includes many significant improvements over the
previous versions. These include:

  - The option to print long abstracts on a second page in the
    two-column preprint style.

  - Improved table management for both manuscript-embedded and
    stand-alone tables.

  - Improved graphics sizing, including reintroduction of the
    \plotfiddle macro.

  - New markup for object and data set linking and facilities
    identification, features which will be introduced into the
    electronic ApJ and AJ in the near future.

Copies of AASTeX v5.2 and new supporting documentation are now
available at the University of Chicago's AASTeX web site:

   http://www.journals.uchicago.edu/AAS/AASTeX/


APJ LETTERS NEWS

Effective 1 February 2004 the Astrophysical Journal Letters
editorial office will begin accepting Microsoft Word and Rich Text
Format (RTF) file types for manuscript submission.

Please see

   http://www.journals.uchicago.edu/ApJ/instruct.word.html

for guidelines on manuscript preparation. AASTeX is strongly
preferred for manuscripts containing complex math or extended
characters. Authors should be aware that due to technical aspects
of processing Word and RTF files, there may be slight delays in
the manuscript processing.

We apologize if you receive more than one copy of this e-mail.
The content is so important to contributors to our journals that
we have used more than one mailing list and there may be significant
overlap.

